Confined plasma transition from the solar atmosphere to the interplanetary medium

The last 60 years of space exploration have shown that the interplanetary medium is continually perturbed by a myriad of different solar winds and storms that transport solar material across the whole heliosphere. If there is a consensus on the source of the fast solar wind that is known to originate in coronal holes, the question is still largely debated on the origin of the slow solar wind (SSW). The recent observations from the Parker Solar Probe mission provide new insights on the nascent solar wind. And a great challenge remains to explain both the composition and bulk properties of the SSW in a self-consistent manner. For this purpose we exploit and develop models with various degrees of complexity. This context constitutes the backbone of this thesis which is structured as follows: we exploit the first images taken by the Wide-Field Imager for Solar PRobe (WISPR) from inside the solar corona to test our global models at smaller scales, because WISPR offers an unprecedented close-up view of the fine structure of the nascent SSW. This work provides further evidence for the transient release of plasma trapped in coronal loops into the solar wind, that we interpret by exploiting high-resolution magneto-hydrodynamics simulations. Finally we develop and exploit a new multi-specie model of coronal loops called the Irap Solar Atmosphere Model (ISAM) to provide an in-depth analysis of the plasma transport mechanisms at play between the chromosphere and the corona. ISAM solves for the coupled transport of the main constituents of the solar wind with minor ions through a comprehensive treatment of collisions as well as partial ionization and radiative cooling/heating mechanisms near the top of the chromosphere. We use this model to study the different mechanisms that can preferentially extract ions according to their first ionization potential (FIP) from the chromosphere to the corona.

==> README.txt <==
Introduction
============

Sample latex project for PhD dissertations based on an earlier version made by Tore Birkeland and Raymond Nepstad, modified and made available by Kjersti Birkeland Daae and Stephan Kral. This is not an official document. Visit https://avhandling.uib.no/en/ for official information on the thesis layout and requirements. For feedback pleas contact stephan.kral@uib.no

working offline:
=========
Please follow the overleaf instructions on working offline: https://www.overleaf.com/learn/how-to/Working_Offline_in_Overleaf#.W6oPIBRoTmE and https://www.overleaf.com/learn/how-to/How_does_Overleaf_compile_my_project%3F for information on how to compile the project. 
